Generic machine identification and maximum efficiency operation of induction machines

This paper proposes an advanced machine identification method for inverter fed squirrel-cage induction machines, based on steady-state measurements in the rotor flux oriented dq-reference frame. The measured machine maps are used to extract maximum efficiency per torque (MEPT) look-up tables, which guarantee the maximum achievable efficiency in every operating point. Furthermore, it is shown, that comparable results can be achieved, even without a torque sensor. The main advantage of the described method is its generality, which implicitly covers magnetic saturation, iron losses and other nonlinear effects that are typically neglected or approximated by complex models. Finally, the efficiencies of V/Hz and field-oriented control (FOC) are calculated for different speeds and load torques, allowing for quantitative assessment and comparison of both methods.

==> figures/tikz/setup_overview.tikz <==
\begin{tikzpicture}[scale=1.4,transform shape, /tikz/circuitikz/bipoles/length=1cm]
			\coordinate (0) at (0,0);
		
			% VSI
			\node[rectangle, draw, minimum width=1.5cm, minimum height=2.5cm, rounded corners] (vsi) at (1.5,0) {}; 
			\node[nigbt, bodydiode,xshift=0.15cm] at (vsi) {};
			\node at ($(vsi) + (0,1.7)$) {\bfseries Inverter};
			
			% DC
			\draw (vsi.west) ++ (0,.75) to[short] ++ (-1,0) coordinate (a) to[short,-o] ++ (-0.75,0) coordinate (dc+);
			\draw (vsi.west) ++ (0,-.75) to[short] ++ (-1,0) coordinate (c) to[short,-o] ++ (-0.75,0) coordinate (dc-);		
			%\node at ($(0) + (0,1.6)$) {DC-link};
			\draw (a) to[C=\footnotesize$\Cdc$] (c);
			\draw (dc+) to[open, v=$\udc$] (dc-);
			
			% IM
			\node[circle, double,draw, minimum width=1.5cm, minimum height=1.5cm, thick, rounded corners] (im) at (6,0) {};
			\draw (im) circle (1);
			%\draw (im) circle (.2);
			\node at (im) {$\psirabc$};
			\foreach \x in {0,1,...,9} {
				\draw[fill=black!30] ($(im) + (360/10*\x:0.55)$) circle (0.08);
			} 			
			\draw[stealth-] (im) ++ (20:1.25) arc (20:-30:1.25) node[pos=1,below, xshift=0.5cm] (omegak) {$\omegam, \omegak, \mel$};
			\draw[-stealth] (im) ++ (25:1.5) arc (25:-20:1.5) node[pos=0,above, xshift=.3cm] {$\mld, \mfric$};
			\node at ($(im) + (0,1.7)$) {\bfseries Induction machine};
			 
			
			% VSI -> IM 2
			\draw[] (vsi.east) ++ (0,.5)	coordinate (vsia)	to[short,i=$\isabc$]  	++ (.75,0) to[short] ++ (0.25, 0) 	coordinate (ifmeas_a) 	to[short, -o] ++ (1, 0) 	coordinate (vsiima) node[above right] {$\usabc$} to[short]  ($(im.west) + (-0.1,.5)$);
			\draw[] (vsi.east) 				coordinate (vsib)	to[short,i=$ $]  		++ (.75,0) to[short] ++ (.5, 0) 	coordinate (ifmeas_b) 	to[short, -o] ++ (0.75, 0) 	coordinate (vsiimb) 						to[short]  ($(im.west) + (-0.25,0)$);
			\draw[] (vsi.east) ++ (0,-.5) 	coordinate (vsic)	to[short,i=$ $] 		++ (.75,0) to[short] ++ (.75, 0) 	coordinate (ifmeas_c) 	to[short, -o] ++ (.5, 0) 	coordinate (vsiimc) 						to[short]  ($(im.west) + (-0.1,-.5)$);
			
%		
%			% Y_M voltages
			\draw[] (im.south) ++ (0,-0.25) to[short] ++ (0,-.75) coordinate (imspa) to[short, -o] (vsiimb |-imspa) coordinate (ymvsiim) node[below right]  {\footnotesize $\mathtt{Y_M}$};
			\path[shorten >=0.2cm,shorten <=0.2cm, bend left, -stealth] (vsiima) edge (ymvsiim);
			\path[shorten >=0.2cm,shorten <=0.2cm, bend left, -stealth] (vsiimb) edge (ymvsiim);
			\path[shorten >=0.2cm,shorten <=0.2cm, bend left, -stealth] (vsiimc) edge (ymvsiim);
			
			
%			
%			% CTRL
			\node[minimum width=1.5cm, minimum height=1.75cm, draw, rectangle, rounded corners] (dsp) at ($(vsi) + (0,-2.5)$) {\bfseries DSP};
			\draw[-stealth, jkc2] (dsp.north) ++ (-.05,0) -- ($(vsi.south) + (-.05,0)$);
			\draw[-stealth, jkc2] (dsp.north) ++ (-.15,0) -- ($(vsi.south) + (-.15,0)$);
			\draw[-stealth, jkc2] (dsp.north) ++ (-.25,0) -- ($(vsi.south) + (-.25,0)$);
			\draw[-stealth, jkc2] (dsp.north) ++ (.05,0) -- ($(vsi.south) + (.05,0)$);
			\draw[-stealth, jkc2] (dsp.north) ++ (.15,0) -- ($(vsi.south) + (.15,0)$);
			\draw[-stealth, jkc2] (dsp.north) ++ (.25,0) -- node[right] {\footnotesize PWM} ($(vsi.south) + (.25,0)$);
%			
%			% I_MEAS			
			\draw[fill=jkc3, draw=white, line width=0.01 cm] (ifmeas_a) circle (.055);
			\draw[] (ifmeas_a) ++ (0.065, 0) arc (0:180:0.065);
			\draw[-stealth, jkc3] (ifmeas_a) to[kinky cross=(vsib)--(ifmeas_b)] ++ (0, -0.75) to[kinky cross=(vsic)--(ifmeas_c)] ($(dsp.east -| ifmeas_a)+(0,0.5)$) -- ($(dsp.east) + (0,0.5)$) ;
			
			\draw[fill=jkc3, draw=white, line width=0.01 cm] (ifmeas_b) circle (.055);
			\draw[] (ifmeas_b) ++ (0.065, 0) arc (0:180:0.065);
			\draw[-stealth, jkc3] (ifmeas_b) to[kinky cross=(vsic)--(ifmeas_c)] ++ (0, -0.75) -- ($(dsp.east -| ifmeas_b)+(0,0.25)$) -- ($(dsp.east) + (0,0.25)$) -- ($(dsp.east) + (0,0.25)$);
			
			\draw[fill=jkc3, draw=white, line width=0.01 cm] (ifmeas_c) circle (.055);
			\draw[] (ifmeas_c) ++ (0.065, 0) arc (0:180:0.065);
			\draw[-stealth, jkc3] (ifmeas_c) |- (dsp.east);
			
			% U_MEAS
			\node[rectangle, draw, minimum width=.8 cm, minimum height=1.8 cm, rounded corners,densely dotted,jkc3, thick] (udc_meas) at (-1.25, 0) {};
%			\draw[-stealth, jkc3] (if_meas.south) |- (pwm.east); 
			\draw[-stealth, jkc3] (udc_meas.south) |- (dsp.west);   
			
			% WM_MEAS
			\node[circle, draw, minimum width=.6 cm, minimum height=.6 cm, rounded corners,densely dotted,jkc3, thick,xshift=-.6 cm]  (omegam_meas) at (omegak) {};
%			\draw[-stealth, jkc3] (if_meas.south) |- (pwm.east); 
			\draw[-stealth, jkc3] (omegam_meas.south) |- ($(dsp.east)+(0,-.25)$);   
			
			
			% ME_MEAS
			\node[circle, draw, minimum width=.6 cm, minimum height=.6 cm, rounded corners,dashed,jkc3, thick,xshift=.6 cm]  (me_meas) at (omegak) {};
%			\draw[-stealth, jkc3] (if_meas.south) |- (pwm.east); 
			\draw[-stealth, jkc3, dashed] (me_meas.south) |- ($(dsp.east)+(0,-.5)$);   
			
			
			
		\end{tikzpicture}
